DIEL: Interactive Visualization Beyond the Here and Now

Interactive visualization design and research have primarily focused on local data and synchronous events. However, for more complex use cases---e.g., remote database access and streaming data sources---developers must grapple with distributed data and asynchronous events. Currently, constructing these use cases is difficult and time-consuming; developers are forced to operationally program low-level details like asynchronous database querying and reactive event handling. This approach is in stark contrast to modern methods for browser-based interactive visualization, which feature high-level declarative specifications. In response, we present DIEL, a declarative framework that supports asynchronous events over distributed data. Like many declarative visualization languages, DIEL developers need only specify what data they want, rather than procedural steps for how to assemble it; uniquely, DIEL models asynchronous events (e.g., user interactions or server responses) as streams of data that are captured in event logs. To specify the state of a user interface at any time, developers author declarative queries over the data and event logs; DIEL compiles and optimizes a corresponding dataflow graph, and synthesizes necessary low-level distributed systems details. We demonstrate DIEL's performance and expressivity through ex-ample interactive visualizations that make diverse use of remote data and coordination of asynchronous events. We further evaluate DIEL's usability using the Cognitive Dimensions of Notations framework, revealing wins such as ease of change, and compromises such as premature commitments.

==> figs/data/breakdown_data_initial.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "data": {"values": [
    {"setup": "remote", "operation": "set up local DB", "time taken (ms)": 67.08500000240747 },
    {"setup": "remote", "operation": "build remote DB catalog", "time taken (ms)": 14.074999999138527 },
    {"setup": "remote", "operation": "compile DIEL spec", "time taken (ms)": 153.56000000610948 },
    {"setup": "remote", "operation": "set up dataflow", "time taken (ms)": 13},
    {"setup": "local", "operation": "set up local DB", "time taken (ms)": 103.40500000165775 },
    {"setup": "local", "operation": "build remote DB catalog", "time taken (ms)": 0.07499998901039362 },
    {"setup": "local", "operation": "compile DIEL spec", "time taken (ms)": 158.33500000007916 },
    {"setup": "local", "operation": "set up dataflow", "time taken (ms)": 7.69999987883493 }
  ]},
  "transform": [{
    "calculate": "if(datum.operation === 'set up local DB', 0, if(datum.operation === 'build remote DB catalog', 1, if(datum.operation === 'compile DIEL spec', 2, 3)))",
    "as": "operationOrder"
  }],
  "mark": "bar",
  "encoding": {
    "x": {"field": "time taken (ms)", "type": "quantitative"},
    "y": {"field": "setup"},
    "color": {
      "field": "operation", 
      "type": "nominal",
      "sort":["set up local DB", "build remote DB catalog", "compile DIEL spec", "set up dataflow"]
    },
    "order": {"field": "operationOrder"}
  }
}


==> figs/data/breakdown_data_initial_new_remote.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "data": {"values": [
    {"setup": "remote+network", "operation": "set up local DB", "time taken (ms)": 291 },
    {"setup": "remote+network", "operation": "build remote DB catalog", "time taken (ms)": 295},
    {"setup": "remote+network", "operation": "compile DIEL spec", "time taken (ms)": 309},
    {"setup": "remote+network", "operation": "set up dataflow", "time taken (ms)": 120},
    
    {"setup": "remote", "operation": "set up local DB", "time taken (ms)": 67.08500000240747 },
    {"setup": "remote", "operation": "build remote DB catalog", "time taken (ms)": 14.074999999138527 },
    {"setup": "remote", "operation": "compile DIEL spec", "time taken (ms)": 153.56000000610948 },
    {"setup": "remote", "operation": "set up dataflow", "time taken (ms)": 13},
    
    {"setup": "local", "operation": "set up local DB", "time taken (ms)": 103.40500000165775 },
    {"setup": "local", "operation": "build remote DB catalog", "time taken (ms)": 0.07499998901039362 },
    {"setup": "local", "operation": "compile DIEL spec", "time taken (ms)": 158.33500000007916 },
    {"setup": "local", "operation": "set up dataflow", "time taken (ms)": 7.69999987883493 }
  ]},
  "transform": [{
    "calculate": "if(datum.operation === 'set up local DB', 0, if(datum.operation === 'build remote DB catalog', 1, if(datum.operation === 'compile DIEL spec', 2, 3)))",
    "as": "operationOrder"
  }],
  "mark": "bar",
  "encoding": {
    "x": {"field": "time taken (ms)", "type": "quantitative"},
    "y": {"field": "setup"},
    "color": {
      "field": "operation", 
      "type": "nominal",
      "sort":["set up local DB", "build remote DB catalog", "compile DIEL spec", "set up dataflow"]
    },
    "order": {"field": "operationOrder"}
  }
}


==> figs/data/breakdown_data_tick.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "data": {"values": [
    {"event": "interaction", "operation": "save input event to local DB", "time taken (ms)": 0.8450000023003668},
    {"event": "interaction", "operation": "output local view data", "time taken (ms)": 1.0350000084144995},
    {"event": "interaction", "operation": "network with remote DB", "time taken (ms)": 2.2},
    {"event":"compute", "operation": "save input event to local DB", "time taken (ms)": 7.815000004484318},
    {"event":"compute", "operation": "output local view data", "time taken (ms)": 1.2900000001536682},
    {"event":"compute", "operation": "process remote message", "time taken (ms)": 9.974999993573874}
  ]},
  "transform": [{
    "calculate": "if(datum.operation === 'save input event to local DB', 0, if(datum.operation === 'output local view data', 1, if(datum.operation === 'process remote message', -1, if (datum.operation === 'network with remote DB', 3, 4))))",
    "as": "operationOrder"
  }],
  "mark": "bar",
  "encoding": {
    "x": {"field": "time taken (ms)", "type": "quantitative"},
    "y": {"field": "event"},
    "color": {
      "field": "operation",
      "type": "nominal",
      "sort":["process remote message", "save input event to local DB", "output local view data", "network with remote DB"]
    },
    "order": {"field": "operationOrder"}
  }
}


==> figs/data/breakdown_data_tick_new_remote.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v4.json",
  "data": {"values": [
    {"event": "interaction", "operation": "save input event to local DB", "time taken (ms)": 0.8450000023003668},
    {"event": "interaction", "operation": "output local view data", "time taken (ms)": 1.0350000084144995},
    {"event": "interaction", "operation": "network with remote DB", "time taken (ms)": 2.2},
    {"event":"compute", "operation": "save input event to local DB", "time taken (ms)": 7.815000004484318},
    {"event":"compute", "operation": "output local view data", "time taken (ms)": 1.2900000001536682},
    {"event":"compute", "operation": "process remote message", "time taken (ms)": 9.974999993573874}
  ]},
  "transform": [{
    "calculate": "if(datum.operation === 'save input event to local DB', 0, if(datum.operation === 'output local view data', 1, if(datum.operation === 'process remote message', -1, if (datum.operation === 'network with remote DB', 3, 4))))",
    "as": "operationOrder"
  }],
  "mark": "bar",
  "encoding": {
    "x": {"field": "time taken (ms)", "type": "quantitative"},
    "y": {"field": "event"},
    "color": {
      "field": "operation",
      "type": "nominal",
      "sort":["process remote message", "save input event to local DB", "output local view data", "network with remote DB"]
    },
    "order": {"field": "operationOrder"}
  }
}

